Near instance optimality of the Lanczos method for Stieltjes and related matrix functions

Polynomial Krylov subspace methods are among the most widely used methods for approximating $f(A)b$, the action of a matrix function on a vector, in particular when $A$ is large and sparse. When $A$ is Hermitian positive definite, the Lanczos method is the standard choice of Krylov method, and despite being very simplistic in nature, it often outperforms other, more sophisticated methods. In fact, one often observes that the error of the Lanczos method behaves almost exactly as the error of the best possible approximation from the Krylov space (which is in general not efficiently computable). However, theoretical guarantees for the deviation of the Lanczos error from the optimal error are mostly lacking so far (except for linear systems and a few other special cases). We prove a rigorous bound for this deviation when $f$ belongs to the important class of Stieltjes functions (which, e.g., includes inverse fractional powers as special cases) and a related class (which contains, e.g., the square root and the shifted logarithm), thus providing a \emph{near instance optimality} guarantee. While the constants in our bounds are likely not optimal, they greatly improve over the few results that are available in the literature and resemble the actual behavior much better.

==> fig/invsqrt_bound_effective.dat <==
n	opt	lan	b
1	0.0235373436278308	0.0229825337590909	0.0596755941663375
2	0.00523116688806068	0.00509132763831881	0.0127350997485545
3	0.00115605351284073	0.00112310493623144	0.00268980474729128
4	0.000275235652208323	0.000267151478233519	0.000653503937512176
5	5.79338616676074e-05	5.66389010333563e-05	0.000125751010365749
6	1.49538421031929e-05	1.45032573160748e-05	3.55913572288257e-05
7	3.68875405766901e-06	3.57833274850326e-06	8.47931425149332e-06
8	8.44619536882323e-07	8.19426239308378e-07	1.92510175974245e-06
9	2.12865784616791e-07	2.07052400757364e-07	4.96180874701516e-07
10	5.08480248907526e-08	4.95228693195347e-08	1.12281387050651e-07
11	1.31876374532986e-08	1.27779547995165e-08	3.03021141272726e-08
12	3.50713774716515e-09	3.37279979124528e-09	8.4358025255928e-09
13	7.09263492541653e-10	6.92150726167336e-10	1.51624618527405e-09
14	1.65569573305909e-10	1.61738222809234e-10	3.68826270049305e-10
15	3.71441547147038e-11	3.62596363358173e-11	8.01920000487866e-11
16	8.76620759442647e-12	8.51572765220612e-12	1.988597340904e-11
17	2.11889040305888e-12	2.06151687237578e-12	4.81310512646544e-12
18	4.27455157032797e-13	4.18661309565549e-13	8.80801252640684e-13
19	1.02495778275861e-13	9.9594184191009e-14	2.35110417559301e-13
20	2.16726618696037e-14	2.1225355657695e-14	4.52607549442986e-14
21	4.61970015762965e-15	4.52194993610703e-15	9.68578085227867e-15
22	1.33516643721938e-15	1.1691971531679e-15	2.75408031334832e-15


==> fig/invsqrt_bound_effective2.dat <==
n	opt	lan	b
1	0.00270071109480414	0.00269877541517415	0.00288500026215768
2	0.000106978679220804	0.00010687233419985	0.000114336868550359
3	3.97486236287548e-06	3.97181899507644e-06	4.20639620748293e-06
4	1.68912656795978e-07	1.68754617949476e-07	1.79502235478953e-07
5	6.44255612801216e-09	6.43755536855808e-09	6.80026430909511e-09
6	2.90358971216901e-10	2.90066075885043e-10	3.08749577318348e-10
7	1.31952007944092e-11	1.31808194095232e-11	1.40410898051512e-11
8	4.48620780888031e-13	4.48350037195302e-13	4.70325121809538e-13
9	1.57657193344751e-14	1.57522762247051e-14	1.65282160521486e-14
10	5.8977797925464e-16	5.73537302757708e-16	6.03205135436006e-16


==> fig/invsqrt_bound_ratio.dat <==
n	f1T	f2S	ratio
1	0.0685493168288822	0.141916011520796	0.483027363116369
2	0.0506714699008623	0.0910960463468529	0.556242251260039
3	0.0383028743875376	0.0667206304013439	0.574078424576247
4	0.0327217385967053	0.0499174373898842	0.655517196147901
5	0.0308184650941613	0.0342278160207027	0.900392390666142
6	0.0203564624430766	0.0232628984176133	0.875061313411569
7	0.0124366942712001	0.0175171535637676	0.709972326606996
8	0.00777794988816877	0.0140736575811659	0.552660162669981
9	0.00603693001985015	0.0121086475963759	0.498563524274751
10	0.00660899927518495	0.00977482932149061	0.676124263433903
11	0.00584718148922809	0.00784629245548384	0.745215848428062
12	0.0050723630208524	0.00636408234310844	0.797029759733574
13	0.00427047739414996	0.00508475745091951	0.8398586236159
14	0.00340124767516267	0.00406134509412007	0.837468276233636
15	0.0026228005734231	0.0033293442800962	0.787782924434391
16	0.00212154375760977	0.00277145765975323	0.765497445051596
17	0.00183278140739054	0.00226950953695218	0.807567175880591
18	0.00167974694308092	0.00173428419828561	0.968553449741049
19	0.00128844016869311	0.00132988877822096	0.968833025583311
20	0.00099540122634796	0.00108497236837642	0.917443849595455
21	0.000872793062381866	0.000807398953322493	1.08099355193646
22	0.000710039647125367	0.000552339684828521	1.28551264127582
23	0.00043319498847534	0.000338830355815713	1.27850111726988
24	0.000218648219028389	0.000230666970261215	0.94789565571865
25	0.000131540044430481	0.000166904964018372	0.788113434517151
26	8.21444283761634e-05	0.000121486983362448	0.676158268998179
27	6.34832412946435e-05	8.73532108126421e-05	0.726741933170658
28	4.72688625049936e-05	6.04621669368765e-05	0.781792398448819
29	3.19727646501212e-05	4.11008285581097e-05	0.777910464868538
30	2.31488771246797e-05	2.55682856747849e-05	0.905374627736923
31	1.23577984440225e-05	1.51566481044292e-05	0.815338481099344
32	7.22038936865994e-06	9.29101236968902e-06	0.777136988022503
33	3.50933638996682e-06	5.27052635377337e-06	0.665841730865145
34	1.75236998165968e-06	3.30977846073374e-06	0.529452349288416
35	1.23286606399572e-06	2.18339144620965e-06	0.564656450466529
36	8.01986368670114e-07	1.52237100700415e-06	0.526800868500728
37	6.65165975423692e-07	1.03548677222933e-06	0.642370325978804
38	4.65343380377879e-07	6.30343573567745e-07	0.738237684797888
39	2.96236649454984e-07	3.76217358809853e-07	0.78740824291605
40	1.34174814714875e-07	2.40103279873618e-07	0.558821248862154
41	9.3766499923186e-08	1.61010606856813e-07	0.582362253976054
42	6.91367307306105e-08	1.06119932162697e-07	0.651496182871792
43	4.79868355786466e-08	6.43807878846957e-08	0.745359557646138
44	2.77979726807086e-08	3.81907460398558e-08	0.727871947086311
45	1.46144213241025e-08	2.21671821914483e-08	0.659281869832805
46	8.51653991445023e-09	1.29626837085632e-08	0.657004375476986
47	4.57977399832426e-09	7.44993852367643e-09	0.614739837620057
48	2.35875295763112e-09	3.67145476690803e-09	0.642457311170302
49	8.49931683091874e-10	1.89950845687393e-09	0.447448222731596
50	5.63704250627688e-10	1.18091653037066e-09	0.477344703144054
51	4.0585010752912e-10	6.99903635089274e-10	0.579865694621451
52	2.51304959063731e-10	3.84752146104812e-10	0.653160642787608
53	1.17070005305049e-10	2.09789644980281e-10	0.55803519433027
54	6.70682033234425e-11	1.16797734475444e-10	0.57422520757492
55	3.77363626977048e-11	6.51205591109183e-11	0.579484623794912
56	2.10871920953203e-11	3.44338183038931e-11	0.612397727989877
57	1.00577122023742e-11	1.68693382189699e-11	0.596212612007749
58	4.47192061176029e-12	7.78083158997987e-12	0.574735561365859
59	1.55163067126042e-12	3.25550950381416e-12	0.476616845824754
60	6.0322918450876e-13	1.35191442290487e-12	0.446203675534874
61	2.27804598959091e-13	5.83189933153256e-13	0.390618194877562
62	1.18039499672239e-13	2.73308190194637e-13	0.431891556517851
63	5.42859890741887e-14	1.11278126024472e-13	0.487840611750151
64	1.84880163601392e-14	4.45746957071076e-14	0.414764836121836
65	7.36974659033009e-15	1.76608818634639e-14	0.417292106209958
66	2.53731603340045e-15	7.15276608478237e-15	0.3547321418491


==> fig/invsqrt_bound_ratio2.dat <==
n	f1T	f2S	ratio
1	0.015211987960837	0.0656163532917148	0.231832267380177
2	0.0171716144594508	0.0433069398149634	0.396509532486469
3	0.0131763782153405	0.0308146934128968	0.427600496905344
4	0.0102634064237018	0.0268702012371563	0.381962395187034
5	0.0139449660650877	0.0214340176009114	0.65059973005223
6	0.013697073263326	0.016587976660984	0.825722964485623
7	0.0129764942138614	0.0122642265929721	1.05807684777265
8	0.0118613873913359	0.00774850995880009	1.53079591487971
9	0.00805805281857227	0.00422550172055037	1.90700497869463
10	0.00305758038181573	0.00166433159965643	1.83712211103058
11	0.000634930072975449	0.000773731321973974	0.82060794870704
12	0.000248074035627801	0.000322912054452784	0.768240244385408
13	5.33586769188279e-05	0.000107022034124747	0.498576553465914
14	9.78559508153623e-06	3.07934174105569e-05	0.317782042540736
15	3.51924502449807e-06	1.18497686203875e-05	0.296988501399363
16	1.96121408705049e-06	4.60451937548547e-06	0.425932421414495
17	4.89347654872327e-07	1.41196950123158e-06	0.346570980779327
18	1.69457845148571e-07	4.98186408417216e-07	0.340149474745717
19	4.6717108282175e-08	1.30017772944985e-07	0.35931324790452
20	6.1532579739143e-09	2.80939828240561e-08	0.219024052675274
21	1.90873874382393e-09	7.39287786728394e-09	0.258186159448239
22	4.72433347667664e-10	1.92630423683577e-09	0.245253755161596
23	1.48800369339494e-10	5.04958778310757e-10	0.294678250445071
24	1.58428492717313e-11	8.4878335259484e-11	0.186653628670941
25	3.56801762771584e-12	1.6955670776829e-11	0.210432112930134
26	4.27551894350627e-13	2.50383236024984e-12	0.170758993748273
27	2.39366555994505e-14	2.45304717537035e-13	0.0975792713641417
28	3.98604746648481e-15	3.12861668533577e-14	0.127406066878309
29	4.37395477058072e-16	3.69984107357667e-15	0.11822007171655
30	6.25067343176485e-17	4.82955821108715e-16	0.129425366846501


==> fig/invsqrt_bound_sharpness.dat <==
n	opt	lan	b1	b2	b3	b4
1	0.157604451598544	0.141916011520798	1419.3020312195	451.650888920651	12.6094054099908	0.21046532834968
2	0.104240527252801	0.0910960463468524	911.051559514871	221.480191635989	7.11120879845963	0.141767516247716
3	0.0769334303635323	0.0667206304013459	667.27302464386	166.169673912681	5.94407805705596	0.105023504788884
4	0.0596863697368515	0.0499174373898845	499.224291336235	118.602499554764	4.77828318088068	0.0826391759865898
5	0.0460578025996369	0.0342278160207028	342.312388023049	96.3313571282728	2.58810876860787	0.0650462811148643
6	0.0309119395377349	0.0232628984176132	232.65224707455	54.3896833826832	1.55916535413551	0.0436193608606897
7	0.0214830638730124	0.0175171535637678	175.189052791242	42.6590231518713	1.31570074684163	0.0299538478349678
8	0.0160799360127698	0.0140736575811658	140.750649469239	32.6335014902969	1.08275114022927	0.0218516074693347
9	0.0135301097806999	0.0121086475963761	121.098584611358	27.2232398685778	1.33687498566941	0.0181455776162262
10	0.0117994135313437	0.00977482932149052	97.7580680442267	27.2649201476961	0.850102913599277	0.0163838285966755
11	0.0097853889378481	0.00784629245548397	78.4707708472952	19.0634239325247	0.65964457227478	0.0136934739447122
12	0.0081382068470379	0.00636408234310847	63.6471875134278	16.4700788490909	0.561754038166209	0.0114364453639609
13	0.00664016080442545	0.00508475745091952	50.8526592666461	12.4755053636214	0.428843372576669	0.00935523484506947
14	0.00529745313535997	0.00406134509412006	40.6175122862947	9.60196800291149	0.325820745672983	0.0074625927692827
15	0.00423835064421962	0.00332934428009619	33.296772145242	7.85636844703132	0.278784946183636	0.00595214485351932
16	0.00349026151960813	0.00277145765975327	27.7173480551925	6.65484083280493	0.251214837945119	0.00489300141736309
17	0.00291714950346962	0.00226950953695219	22.6973648790589	5.11613385918483	0.218084326976495	0.00410229094434271
18	0.00241439256816583	0.00173428419828573	17.3445762670555	4.29338316327825	0.136740421361486	0.00341403114136671
19	0.00185167011930854	0.00132988877822096	13.3002176709878	3.10277863863457	0.0956575442810284	0.00261832894691404
20	0.00147240912845446	0.00108497236837643	10.8508086561327	2.72255907679714	0.105809253420111	0.00208037359472441
21	0.00118897468415752	0.000807398953322547	8.07479693217879	2.14914693561213	0.0674528074848902	0.00168019201570448
22	0.000899575137454666	0.000552339684828496	5.52394918796978	1.46133432453488	0.0419546543029849	0.00126237933195383
23	0.000549967188169233	0.00033883035581575	3.38864238851331	0.743289310308677	0.0198580626130552	0.000772025344291142
24	0.000317827460823741	0.00023066697026123	2.30690036958256	0.514821795575325	0.0152506142912799	0.000449315189289633
25	0.000212508941700838	0.000166904964018405	1.66921654514807	0.427969642045484	0.0123365518399985	0.000298445008448912
26	0.000146651949321439	0.000121486983362496	1.21499132060833	0.267998502683853	0.0092286025951323	0.000203631411738693
27	0.000107984745980821	8.73532108127175e-05	0.873619461337988	0.21576136781659	0.00669588676656827	0.000150836452107416
28	7.6746459157395e-05	6.04621669369208e-05	0.604682131536145	0.146547066688275	0.00436355585495613	0.000107731029441949
29	5.20724090813479e-05	4.1100828558158e-05	0.411049386410138	0.0894389413461912	0.00305857762259956	7.30735932083169e-05
30	3.44906906931102e-05	2.55682856748079e-05	0.255708425033753	0.0631522659658035	0.0016753811083411	4.87171627995085e-05
31	1.95560518548045e-05	1.51566481044708e-05	0.151581637692812	0.0326335463485249	0.000904437480614517	2.75144465485272e-05
32	1.1766772432968e-05	9.29101236970846e-06	0.0929194147094543	0.0233663134009833	0.000607428130997811	1.65114017383835e-05
33	6.33197362153152e-06	5.27052635378839e-06	0.0527105340642377	0.0112328257611601	0.000290125331436689	8.7798627437652e-06
34	3.74505460733754e-06	3.30977846074478e-06	0.0331010943859085	0.00694503875757297	0.000206016371274876	5.06214844241031e-06
35	2.50742037551613e-06	2.18339144621255e-06	0.0218360978535717	0.00552000003486557	0.000140820894949293	3.41625751020991e-06
36	1.72069625976235e-06	1.52237100701813e-06	0.0152252324411883	0.00343569641356565	0.000111253353564549	2.32435737569561e-06
37	1.23072280814639e-06	1.03548677223623e-06	0.0103559032091345	0.00249349368081479	7.79352659704879e-05	1.70065274766436e-06
38	7.83503339158435e-07	6.30343573571467e-07	0.00630406607928824	0.00135801287386807	3.97435024954185e-05	1.09568695395209e-06
39	4.7884825742096e-07	3.76217358805887e-07	0.00376254980541767	0.000974050452831281	2.20619494462007e-05	6.72454008257744e-07
40	2.7504993350445e-07	2.40103279876916e-07	0.00240127290204904	0.000480696212350915	1.51470493762097e-05	3.74278094593635e-07
41	1.86323836459175e-07	1.61010606853776e-07	0.00161026707914462	0.000378006425808128	1.12016535218053e-05	2.54777106775194e-07
42	1.26654362515631e-07	1.06119932170766e-07	0.00106130544163983	0.000250719428810846	7.55629067570421e-06	1.75256662906633e-07
43	8.02970874124429e-08	6.43807878928108e-08	0.000643872259716	0.000153052596547075	4.04563258013664e-06	1.12367623477506e-07
44	4.72362188010847e-08	3.81907460322834e-08	0.000381945651068867	8.9453533788382e-05	2.34395300564e-06	6.59887187074806e-08
45	2.65511820821106e-08	2.21671822007021e-08	0.000221693989189221	4.89241094547728e-05	1.31201220041793e-06	3.67816035309055e-08
46	1.55100812408414e-08	1.29626837068577e-08	0.000129639799752284	3.16494108604976e-05	7.81982387393623e-07	2.14792236201875e-08
47	8.74505080604494e-09	7.44993850622296e-09	7.45068350007359e-05	1.61910170805058e-05	4.65325019647548e-07	1.20297124938179e-08
48	4.363862390895e-09	3.67145479035715e-09	3.67182193583618e-05	7.55438995076854e-06	1.82492865570573e-07	6.03020776305334e-09
49	2.08098920699109e-09	1.89950846441231e-09	1.89969841525875e-05	3.30323274346788e-06	9.245023353236e-08	2.74944015087721e-09
50	1.30855890820072e-09	1.18091653986079e-09	1.18103463151478e-05	2.60543359019494e-06	7.71780845117865e-08	1.74462079501854e-09
51	8.09060810954773e-10	6.9990364261118e-10	6.99973632975441e-06	1.52881982265482e-06	4.3976461032997e-08	1.105753754502e-09
52	4.59552436647473e-10	3.84752149748992e-10	3.84790624963967e-06	8.55980703222059e-07	2.17178190085518e-08	6.36057111192958e-10
53	2.40243788224e-10	2.09789661611442e-10	2.09810640577603e-06	4.06294926309412e-07	1.16109446409868e-08	3.26859676197264e-10
54	1.34684249161314e-10	1.16797753627506e-10	1.16809433402868e-06	2.52001864614697e-07	6.64948817396154e-09	1.83865967948545e-10
55	7.52643100698024e-11	6.51205736216464e-11	6.51270856790086e-07	1.41894579344285e-07	3.79622252323444e-09	1.02856944728096e-10
56	4.03776962629258e-11	3.44338036184896e-11	3.44372469988514e-07	7.57843424670633e-08	1.91296232156531e-09	5.55209867205021e-11
57	1.96400002340881e-11	1.68693312400958e-11	1.68710181732198e-07	3.54630567669378e-08	8.61479623255884e-10	2.69270392815772e-11
58	8.97434771336719e-12	7.78082997584694e-12	7.78160805884453e-08	1.66272942305587e-08	3.76492726657775e-10	1.22527496599076e-11
59	3.60636744585218e-12	3.25551157897033e-12	3.25583713012823e-08	6.02290938963101e-09	1.40186018225179e-10	4.80714323928512e-12
60	1.48037851060196e-12	1.35191582890536e-12	1.35205102048825e-08	2.59816450668425e-09	5.72245734892829e-11	1.95514564077672e-12
61	6.26137003727097e-13	5.83188451542274e-13	5.83246770387428e-09	1.06175890752781e-09	2.53143141769781e-11	8.10992471757158e-13
62	2.97675276165783e-13	2.73304148843179e-13	2.73331479258063e-09	5.36526779280918e-10	1.35677074801983e-11	3.91341903089846e-13
63	1.23807068683561e-13	1.11280131037794e-13	1.11291259050898e-09	2.13487528796346e-10	4.67155660562043e-12	1.65567098238908e-13
64	4.82727287241524e-14	4.45800068386333e-14	4.45844648393171e-10	7.9856485427766e-11	1.84018404735419e-12	6.30702260693692e-14
65	1.9353523182157e-14	1.76678901873959e-14	1.76696569764146e-10	3.29502329231975e-11	7.17023563681424e-13	2.50405612959804e-14
66	7.73497397621531e-15	7.16311845830597e-15	7.1638347701518e-11	1.21140522057505e-11	2.87353749177759e-13	9.70410681133965e-15


==> fig/invsqrt_bound_sharpness2.dat <==
n	opt	lan	b1	b2	b3	b4
1	0.0673565913405941	0.065616353291715	656.229149270441	182.99991151038	6.86774490289672	0.0808283412525519
2	0.0465870730920165	0.0433069398149635	433.11270508945	105.220255781709	4.12299548478441	0.0604785542744143
3	0.0335136132490146	0.0308146934128968	308.177748822381	68.3606220290135	2.13301069402051	0.0439910716282373
4	0.0287636094039562	0.0268702012371563	268.7288825728	59.5302690604452	3.83006811938772	0.0371336076608581
5	0.0255710615554503	0.0214340176009114	214.361610026715	60.5911566052002	2.01985194130981	0.0353789836659992
6	0.0215121078857063	0.0165879766609839	165.8963545865	38.1699439595707	1.51129829184583	0.03028504992431
7	0.017854989666929	0.0122642265929721	122.654530156314	29.312352747007	1.11862074810391	0.0252407208068334
8	0.01416798918086	0.00774850995880005	77.4928480979593	21.8169025708538	0.553565602004121	0.0196098973501359
9	0.00909874057313825	0.00422550172055034	42.259242707224	10.4393184721003	0.262924215953417	0.0122835545391226
10	0.00348120632322778	0.00166433159965643	16.6449803281639	3.60856994316985	0.0659031328543286	0.00472191198147208
11	0.00100089777508609	0.000773731321973966	7.73808695106164	1.37093349727094	0.0385720111901278	0.00140866139494941
12	0.00040720132866122	0.000322912054452803	3.22944345658248	0.792544431476703	0.0145068760598168	0.000570986090080618
13	0.00011958622073937	0.000107022034124729	1.07032736328141	0.208409558377941	0.00375272380913081	0.000160380711043547
14	3.23108716521311e-05	3.07934174105653e-05	0.307964967523063	0.0513168174192571	0.000895369853207535	4.05790124921041e-05
15	1.23613147318261e-05	1.184976862039e-05	0.118509535972521	0.0224743123435668	0.000473746326305162	1.53690136448889e-05
16	5.00479363956139e-06	4.60451937547497e-06	0.0460497982741252	0.0102994176611128	0.000191600500934243	6.56573346252099e-06
17	1.49436240576258e-06	1.41196950123206e-06	0.0141211069818218	0.00245314044023807	4.44597969005253e-05	1.90131715610455e-06
18	5.26218261538516e-07	4.98186408429446e-07	0.00498236227070289	0.000967675310138992	1.88358150049709e-05	6.67644253582178e-07
19	1.38156105501918e-07	1.30017772936069e-07	0.00130030774713363	0.000233038610527866	3.59077294356923e-06	1.7673488121504e-07
20	2.87599453383078e-08	2.80939828224175e-08	0.000280967922206998	3.86644705043544e-05	6.33207670338832e-07	3.42472407959729e-08
21	7.63530790441238e-09	7.39287786231985e-09	7.39361715010608e-05	1.27298514737115e-05	2.03726491207631e-07	9.30161660486214e-09
22	1.98339137485605e-09	1.92630422833804e-09	1.92649685876088e-05	3.07556797827353e-06	5.25396401891725e-08	2.39873757392161e-09
23	5.26426562232558e-10	5.04958783337921e-10	5.05009279216255e-06	9.09666822468904e-07	1.41285146078682e-08	6.53759154158811e-10
24	8.63442527000905e-11	8.48783411763876e-11	8.48868290105052e-07	9.91512723812284e-08	1.51324513260985e-09	1.0072119155253e-10
25	1.7327013865221e-11	1.69556723637645e-11	1.69573679310009e-07	2.50673839545553e-08	3.61113581748866e-10	2.05236903254225e-11
26	2.54007103708086e-12	2.50384219211381e-12	2.50409257633302e-08	3.02636052833992e-09	3.99239290943057e-11	2.93139576534363e-12
27	2.46477919936578e-13	2.45307506418317e-13	2.45332037168959e-09	1.90519979849539e-10	2.65462592824142e-12	2.69244434154771e-13
28	3.15457130634885e-14	3.12903028468338e-14	3.12934318771184e-10	3.19859712511753e-11	4.33125107436561e-13	3.527687726398e-14
29	3.76292005223598e-15	3.70073025023254e-15	3.70110032325756e-11	3.49537255274755e-12	4.76453268707677e-14	4.13823084581863e-15
30	5.63865135765945e-16	4.9742317252281e-16	4.97472914840062e-12	5.17048136805078e-13	7.02880049088808e-15	5.61802349104525e-16


==> fig/invsqrt_comparison.dat <==
n	opt	lan	b1	b2	b3
1	0.157604451598544	0.141916011520798	451.650888920651	169.256875064327	0.899992358932121
2	0.104240527252801	0.0910960463468525	221.480191635989	53.8572078541934	0.6146538456704
3	0.0769334303635324	0.0667206304013459	166.169673912681	43.9742260712628	0.452536011828258
4	0.0596863697368516	0.0499174373898846	118.602499554764	26.004496799386	0.341671155966962
5	0.0460578025996369	0.0342278160207028	96.3313571282728	23.2591290256411	0.261617772177291
6	0.0309119395377349	0.0232628984176132	54.3896833826831	15.6348145213606	0.20219327150949
7	0.0214830638730123	0.0175171535637678	42.6590231518713	14.4750255400914	0.157324641205735
8	0.0160799360127698	0.0140736575811659	32.633501490297	10.2093406881927	0.123046863966235
9	0.0135301097807	0.0121086475963761	27.2232398685778	9.62545870941969	0.0966347393994853
10	0.0117994135313441	0.00977482932149055	27.2649201476962	6.96166488570688	0.076149282613709
11	0.00978538893784794	0.007846292455484	19.0634239325248	6.6376870273862	0.0601784410765426
12	0.00813820684703801	0.00636408234310848	16.470078849091	4.93714817509389	0.0476708656584555
13	0.00664016080442538	0.00508475745091951	12.4755053636213	4.74345853403964	0.0378410993100055
14	0.00529745313535972	0.00406134509412007	9.60196800291151	3.48896546725574	0.0300939562301001
15	0.00423835064421971	0.00332934428009617	7.85636844703126	3.37066086936318	0.0239705564321575
16	0.00349026151960823	0.00277145765975323	6.65484083280483	2.55216924986732	0.0191208733217462
17	0.00291714950346965	0.00226950953695216	5.11613385918476	2.47596785686031	0.015271621428537
18	0.00241439256816551	0.00173428419828562	4.29338316327799	1.92328946354538	0.0122109730089626
19	0.0018516701193085	0.00132988877822096	3.10277863863457	1.87199250013292	0.00977464471962164
20	0.00147240912845423	0.00108497236837641	2.72255907679709	1.43688984537951	0.00783137160883673
21	0.00118897468415782	0.000807398953322494	2.14914693561199	1.40226090492487	0.00627972123799003
22	0.000899575137454558	0.00055233968482852	1.46133432453494	1.06311580924974	0.00503998958129892
23	0.000549967188168857	0.000338830355815713	0.743289310308596	1.03974777303645	0.00404785984058198
24	0.000317827460823912	0.000230666970261217	0.514821795575297	0.781399823240609	0.00325305215198979
25	0.000212508941700689	0.000166904964018371	0.427969642045398	0.765612340816184	0.00261598987588951
26	0.000146651949321359	0.000121486983362448	0.267998502683748	0.574807202943182	0.00210509602414888
27	0.000107984745980865	8.73532108126424e-05	0.215761367816405	0.564062195626329	0.00169485204563957
28	7.67464591575318e-05	6.04621669368763e-05	0.146547066688167	0.421520149838485	0.00136516435076506
29	5.20724090813471e-05	4.11008285581096e-05	0.089438941346086	0.414188805363133	0.00110020697096447
30	3.44906906930106e-05	2.55682856747849e-05	0.0631522659657467	0.300192090205912	0.000887101776075205
31	1.95560518547223e-05	1.51566481044293e-05	0.0326335463484356	0.295310592682536	0.000715519615124172
32	1.17667724329474e-05	9.291012369689e-06	0.0233663134009343	0.21666027536387	0.00057734655726116
33	6.33197362153106e-06	5.2705263537734e-06	0.0112328257611281	0.213352290644252	0.000466095557733803
34	3.74505460731338e-06	3.30977846073377e-06	0.00694503875754987	0.161553884903633	0.000376384595815793
35	2.50742037543245e-06	2.18339144620966e-06	0.00552000003485825	0.159229247379235	0.000304050727858884
36	1.72069625980285e-06	1.52237100700415e-06	0.00343569641353409	0.118573641021843	0.000245684260259171
37	1.23072280807794e-06	1.03548677222932e-06	0.00249349368079816	0.1169603190306	0.00019858252345295
38	7.8350333911201e-07	6.30343573567749e-07	0.00135801287386006	0.0859624651963193	0.000160549460714865
39	4.78848257332296e-07	3.76217358809854e-07	0.000974050452841552	0.0848532256250242	0.000129855046024252
40	2.75049933484521e-07	2.40103279873617e-07	0.000480696212344311	0.0621558825019547	0.000105052271112127
41	1.86323836446775e-07	1.61010606856814e-07	0.00037800642581526	0.061393204753055	8.50077556274753e-05
42	1.26654362492306e-07	1.06119932162697e-07	0.000250719428791783	0.0437599807453237	6.88043913945613e-05
43	8.02970873538154e-08	6.43807878846957e-08	0.000153052596527783	0.0432481504975985	5.5693544099622e-05
44	4.72362188181716e-08	3.81907460398557e-08	8.94535338061182e-05	0.0300554312527377	4.51008840098854e-05
45	2.65511822137402e-08	2.21671821914481e-08	4.89241094343488e-05	0.0297196058380748	3.65301705040066e-05
46	1.55100812713111e-08	1.29626837085632e-08	3.16494108646617e-05	0.0213694155438616	2.95935414937887e-05
47	8.74505082216706e-09	7.44993852367642e-09	1.61910171184376e-05	0.0211408590736933	2.39744178427981e-05
48	4.36386246581918e-09	3.67145476690805e-09	7.55438990251965e-06	0.0149628679450495	1.94301986394807e-05
49	2.08098924640637e-09	1.89950845687393e-09	3.30323273035869e-06	0.0148093985758682	1.57488262751693e-05
50	1.30855887673364e-09	1.18091653037066e-09	2.60543356925705e-06	0.0106803088169262	1.2765598943032e-05
51	8.09060818599307e-10	6.99903635089274e-10	1.52881980622451e-06	0.0105750815333115	1.0351621210769e-05
52	4.59552386983556e-10	3.84752146104814e-10	8.55980695114643e-07	0.00733963338615694	8.39418011833182e-06
53	2.40243795514216e-10	2.09789644980281e-10	4.06294894100216e-07	0.00727006183130886	6.80918617812498e-06
54	1.34684277759622e-10	1.16797734475444e-10	2.52001823292369e-07	0.00499115987790861	5.52244178586569e-06
55	7.5264336099984e-11	6.51205591109184e-11	1.4189454772611e-07	0.0049455775543769	4.48122896257175e-06
56	4.03776858357492e-11	3.44338183038931e-11	7.57843747877347e-08	0.00329021494289092	3.6360815378611e-06
57	1.96400648342052e-11	1.68693382189699e-11	3.54630714380711e-08	0.0032612256998985	2.95110206005589e-06
58	8.97437542058026e-12	7.78083158997987e-12	1.66272976798903e-08	0.00225986443764501	2.39480709529616e-06
59	3.60636934733819e-12	3.25550950381418e-12	6.02290555045638e-09	0.00224063119904876	1.94438686973442e-06
60	1.48039118340434e-12	1.35191442290486e-12	2.59816180457772e-09	0.00152825134589728	1.57820563573274e-06
61	6.26103372805331e-13	5.83189933153256e-13	1.06176160496404e-09	0.00151567293161909	1.28159650972237e-06
62	2.97709069916152e-13	2.73308190194637e-13	5.3653471290831e-10	0.00103065799562361	1.04057227645615e-06
63	1.2381352891054e-13	1.11278126024472e-13	2.13483682239594e-10	0.00102244545043654	8.44951751066692e-07
64	4.8256711930197e-14	4.45746957071077e-14	7.98469715598385e-11	0.000653756785018262	6.86447613335028e-07
65	1.91368731249631e-14	1.76608818634646e-14	3.29371625507033e-11	0.000648708394525074	5.57512304377727e-07
66	7.58946871111305e-15	7.15276608478238e-15	1.20965445805383e-11	0.00041965830272309	4.52932760297564e-07
67	3.69017866096029e-15	3.40128718769515e-15	7.00158183787952e-12	0.000416514750575231	3.6801156411137e-07
68	1.66920142015801e-15	1.52672017871684e-15	2.93820150093668e-12	0.00027830745089681	2.99144316706634e-07
69	8.00199082715441e-16	7.4120920364006e-16	1.29412576554234e-12	0.000276283369845722	2.42958375862301e-07
70	3.42780041999441e-16	3.03823234681932e-16	5.53030773490087e-13	0.000179777507580292	1.97573096022419e-07
71	1.32548294051152e-16	1.20483166339138e-16	2.17864809062406e-13	0.000178506979238819	1.60600661686106e-07
72	4.96501625892812e-17	4.63999608297495e-17	7.48390613064633e-14	0.000113713795571354	1.30489290706137e-07
73	1.87084686476704e-17	1.7563369586263e-17	2.75289431260532e-14	0.000112932248196214	1.06159082663426e-07
74	8.29866475884765e-18	7.6439868608129e-18	1.47625214980222e-14	6.84631467787505e-05	8.62678474766732e-08
75	3.2835227868519e-18	3.06275662725045e-18	4.87985477898551e-15	6.80051941689561e-05	7.01263569991006e-08
76	1.31840246668555e-18	1.20107223136102e-18	2.21315642164562e-15	4.39898590681688e-05	5.70520866938207e-08
77	4.91536544744631e-19	4.60495092747854e-19	7.39708923879613e-16	4.37032771310723e-05	4.64010170286855e-08
78	1.79305586182735e-19	1.66095166496115e-19	2.78313871177179e-16	2.75320263298172e-05	3.77472203494378e-08
79	5.89821381118626e-20	5.56178438122772e-20	8.37641345327991e-17	2.73572180460725e-05	3.06700798091697e-08
80	1.73069646897644e-20	1.64582167699192e-20	2.30194588706012e-17	1.64250831275911e-05	2.49364210391789e-08
81	5.59826995083282e-21	5.34909789956548e-21	7.85030652571907e-18	1.63233788486127e-05	2.03074051186025e-08
82	1.65286851653084e-21	1.57154126789941e-21	2.27464074300709e-18	9.74386495379711e-06	1.65067443047562e-08
83	5.05355271140925e-22	4.82413763788926e-22	7.40909234283133e-19	9.68498909784268e-06	1.34314011579484e-08
84	1.54897935267669e-22	1.49217395936105e-22	2.02761561104532e-19	6.02330341047354e-06	1.09308930240637e-08
85	4.07124730082162e-23	3.88240365867095e-23	5.18696440388842e-20	5.98776738699852e-06	8.8969089040436e-09
86	8.35724039109549e-24	8.18093740745045e-24	8.26206241276255e-21	3.52781662578268e-06	7.23670301461254e-09
87	2.45076977564561e-24	2.36884975155928e-24	3.17951786729313e-21	3.5074832193875e-06	6.01740124395178e-09
88	4.64538668410118e-25	4.55362128975461e-25	3.98119625169769e-22	1.97388730546575e-06	4.92676677232851e-09
89	1.23522111352116e-25	1.186645213847e-25	1.6766818868054e-22	1.96276672511293e-06	3.98875443785585e-09
90	3.2447096804143e-26	3.17310554807669e-26	3.49753603100807e-23	1.18454426446047e-06	3.22883758618886e-09


==> fig/invsqrt_comparison2.dat <==
n	opt	lan	b1	b2	b3
1	0.0673565913405941	0.065616353291715	182.99991151038	169.256875064327	0.899992358932121
2	0.0465870730920165	0.0433069398149635	105.22025578171	53.8572078541934	0.6146538456704
3	0.0335136132490146	0.0308146934128968	68.3606220290134	43.9742260712628	0.452536011828258
4	0.0287636094039562	0.0268702012371563	59.5302690604452	26.0025390900761	0.341671155966962
5	0.0255710615554503	0.0214340176009114	60.5911566052002	23.2573779972022	0.261617772177291
6	0.0215121078857063	0.016587976660984	38.1699439595708	15.6050799770215	0.20219327150949
7	0.017854989666929	0.0122642265929721	29.3123527470071	14.4474967012847	0.157324641205735
8	0.0141679891808599	0.00774850995880005	21.8169025708538	9.32033815385295	0.123046863966235
9	0.00909874057313831	0.00422550172055034	10.4393184721003	8.78729908205483	0.0966347393994853
10	0.00348120632322748	0.00166433159965643	3.60856994316986	5.23861247006522	0.076149282613709
11	0.00100089777508604	0.000773731321973972	1.37093349727095	4.99482100976263	0.0601784410765426
12	0.000407201328661364	0.000322912054452783	0.792544431476656	2.83290920194865	0.0476708656584555
13	0.000119586220739375	0.000107022034124747	0.208409558377977	2.72177112243288	0.0378410993100055
14	3.23108716521324e-05	3.07934174105569e-05	0.0513168174192431	1.55819697849335	0.0300939562301001
15	1.23613147318226e-05	1.18497686203875e-05	0.0224743123435619	1.50536129734141	0.0239705564321575
16	5.00479363954862e-06	4.60451937548547e-06	0.0102994176611363	0.809726227050899	0.0191208733217462
17	1.49436240575611e-06	1.41196950123158e-06	0.00245314044023724	0.785549826344405	0.015271621428537
18	5.26218261574076e-07	4.98186408417217e-07	0.000967675310115237	0.370896803567403	0.0122109730089626
19	1.38156105503239e-07	1.30017772944985e-07	0.000233038610543847	0.361004439405369	0.00977464471962164
20	2.87599453165666e-08	2.80939828240561e-08	3.86644705066096e-05	0.178553077042782	0.00783137160883673
21	7.63530790163374e-09	7.39287786728389e-09	1.27298514822592e-05	0.174249960911236	0.00627972123799003
22	1.98339135846658e-09	1.92630423683576e-09	3.07556799184113e-06	0.0769414469663474	0.00503998958129892
23	5.26426554904534e-10	5.04958778310752e-10	9.09666813412622e-07	0.0752502196293359	0.00404785984058198
24	8.63442393531146e-11	8.48783352594827e-11	9.91512654693515e-08	0.0313749894255539	0.00325305215198979
25	1.73270170913489e-11	1.69556707768288e-11	2.50673816084186e-08	0.0307410859111299	0.00261598987588951
26	2.54007423328472e-12	2.50383236024981e-12	3.02634864469757e-09	0.0123863026351442	0.00210509602414888
27	2.46469811391192e-13	2.45304717537032e-13	1.90517813843231e-10	0.0121547625435067	0.00169485204563957
28	3.15390680074915e-14	3.12861668533571e-14	3.19817433033319e-11	0.00445413217121911	0.00136516435076506
29	3.72560582631545e-15	3.69984107357664e-15	3.49453271750763e-12	0.00437666309340998	0.00110020697096447
30	4.86984000741134e-16	4.82955821108705e-16	5.02010001256972e-13	0.00154366365003188	0.000887101776075205
31	6.24694371811122e-17	6.20343337279432e-17	5.8666638761577e-14	0.0015185617551772	0.000715519615124172
32	9.47326600525633e-18	9.34504490949173e-18	1.15549267867286e-14	0.000490168305085642	0.00057734655726116
33	8.96101436213617e-19	8.91561784852883e-19	7.1674695984621e-16	0.000482684380030433	0.000466095557733803
34	9.02333789861419e-20	8.98199263231002e-20	7.28453781967964e-17	0.000145139713223069	0.000376384595815793
35	1.03238248470538e-20	1.02561147596735e-20	9.55156123712362e-18	0.000143051263144384	0.000304050727858884
36	1.03489375782277e-21	1.02931029189194e-21	8.69216846356227e-19	4.24759715363796e-05	0.000245684260259171
37	8.74032803052127e-23	8.7054489328049e-23	6.51562105995087e-20	4.1898040232352e-05	0.00019858252345295
38	6.10275092332824e-24	6.08847586756932e-24	3.67248836390318e-21	1.0784301549138e-05	0.000160549460714865
39	4.31484030565301e-25	4.30359816184432e-25	2.68372820668691e-22	1.0645143441006e-05	0.000129855046024252
40	2.59796113405869e-26	2.59294580675324e-26	1.4194421526095e-23	2.73901195890962e-06	0.000105052271112127
41	1.51392280878046e-27	1.51143144652336e-27	7.88040136723203e-25	2.7054031773922e-06	8.50077556274753e-05
42	8.24611118950159e-29	8.2337052576507e-29	4.04089504522705e-26	6.38871150906432e-07	6.88043913945613e-05
43	4.24051218107779e-30	4.23467072813499e-30	2.00307310540177e-27	6.3139871664427e-07	5.5693544099622e-05
44	2.11747378298286e-31	2.11484568922234e-31	9.69094860558959e-29	1.35758591742017e-07	4.51008840098854e-05
45	8.30617105065902e-33	8.29956458924113e-33	3.03526459062417e-30	1.34241688358318e-07	3.65301705040066e-05


==> fig/log_comparison.dat <==
n	opt	lan	b1	b2	b3
1	1.1436400265987	1.06116526367034	404797.978827718	5752956269.89978	4.60515476639067
2	0.478264933448261	0.42732372615588	124518.642597332	2316674691.33169	2.11444543443683
3	0.278889414942165	0.246550108675158	73594.1086330417	1336636282.8739	1.27757015115697
4	0.186663934390822	0.160243001470955	45630.8453866442	868734599.200256	0.844365849420974
5	0.128413736208042	0.0984231977723189	33201.0710051787	533587342.248087	0.584319642249143
6	0.076103257673054	0.0589167545407331	16509.2165424311	319408789.60259	0.416045383249734
7	0.0478845360939323	0.0395291741392267	11537.3856426617	214301785.02231	0.302089029970604
8	0.0327408604616892	0.0287488044060545	7989.32140201137	155857546.625568	0.222529098501068
9	0.0259675285122389	0.023330635055999	6286.34645088981	126483713.53762	0.16575311009817
10	0.0215458235934119	0.0178141138442893	5955.57947606106	96576679.8460242	0.124562095105492
11	0.0168383463788421	0.0135477821209802	3944.99543331069	73447370.324347	0.0942858030805471
12	0.0133213555465412	0.0104961839258576	3255.69759457044	56903565.5364634	0.071802937924625
13	0.0103550506869358	0.00801089446590626	2355.65958402331	43429922.862098	0.0549625245692038
14	0.00788095553664918	0.0061166628214379	1733.17288262159	33160615.9136261	0.0422584807918192
15	0.00605534244865572	0.00482696073909759	1365.12851447404	26168679.8458739	0.0326165992178122
16	0.00483146813446024	0.00390045073703312	1122.4939553906	21145737.8895327	0.0252590670088075
17	0.00392967405946706	0.00311553965341387	841.727013941934	16890454.2928921	0.0196207427032951
18	0.00316341674571454	0.00231951385497372	688.210879311157	12574913.853603	0.0152813085823649
19	0.00235164949470853	0.00173466773021246	485.049792709563	9404253.92384381	0.0119309094868845
20	0.00183471328376719	0.00139394926683516	419.230743455109	7557097.3241476	0.0093351976501701
21	0.00145674543407399	0.00102339824660621	326.497568898434	5548207.7683676	0.00731861531093259
22	0.001081082667704	0.000690828502471895	219.063466986426	3745228.28892354	0.00574764755337043
23	0.00064640400403975	0.000415989905428467	109.365711516721	2255229.99723177	0.00452205068073619
24	0.000370717532411635	0.000278078971873287	74.3816553549853	1507565.52210579	0.00356278944270194
25	0.000247103455247669	0.000198102428435941	60.8814098538921	1073984.08784229	0.0028110410384663
26	0.000169406319456859	0.000142088515668662	37.5651828364993	770312.641284047	0.00222081688052533
27	0.000123605574225324	0.000100922476708117	29.8763473250899	547136.826872374	0.00175672243231872
28	8.68800219992284e-05	6.90552813627385e-05	20.0600393971886	374373.368113635	0.00139119677694666
29	5.83181493418231e-05	4.64678857344074e-05	12.118537534326	251919.021227774	0.0011027730839217
30	3.82421835141117e-05	2.86470475019639e-05	8.48031489921102	155305.88606954	0.000875106882034515
31	2.14808560061865e-05	1.68158636314244e-05	4.33909733530676	91164.808559203	0.000695015578896729
32	1.28420177956523e-05	1.02199664721827e-05	3.08052355336182	55406.0919700196	0.000552544531759125
33	6.85394182922834e-06	5.73266717907146e-06	1.4642283900888	31078.8382546729	0.000439602572887665
34	4.01739990676159e-06	3.55845371014486e-06	0.89485147708888	19291.6497399463	0.000349971913674807
35	2.66383232142803e-06	2.32222408318619e-06	0.703656009935436	12589.6069696723	0.000278888992196968
36	1.81005616168303e-06	1.60363198423489e-06	0.43373782293183	8693.86229851372	0.000222369069110329
37	1.28344249216691e-06	1.08215568344567e-06	0.312315659167243	5866.75283975417	0.000177417617698516
38	8.08929824153773e-07	6.53125595361186e-07	0.168632972256237	3540.8273503687	0.000141648292142804
39	4.8988073753019e-07	3.86320310611178e-07	0.119878961566439	2094.38051659655	0.000113155599079207
40	2.7886124481788e-07	2.44078411974558e-07	0.0585606636022911	1323.2363314075	9.04434206159266e-05
41	1.87490071955122e-07	1.62355541012247e-07	0.0456822526881326	880.187431304326	7.23245982623411e-05
42	1.26498363632097e-07	1.06263468828319e-07	0.0300892853182304	576.092254605774	5.78690219779077e-05
43	7.95843666287934e-08	6.40370943134085e-08	0.0182454263965123	347.167982074971	4.63336432297012e-05
44	4.64941672945415e-08	3.77398644919696e-08	0.0105943659825109	204.60129773122	3.71074684277772e-05
45	2.59762639008607e-08	2.17626169981007e-08	0.00575635489678009	117.982927066057	2.9734857221797e-05
46	1.50939684403987e-08	1.26523023287518e-08	0.00370239732259969	68.5926542290895	2.38307493489742e-05
47	8.46662632113002e-09	7.23158616035331e-09	0.00188354491751066	39.2050139283953	1.91151883068841e-05
48	4.19977368455455e-09	3.54162327608594e-09	0.000873319991976168	19.2004059398906	1.53345767541779e-05
49	1.98900955566402e-09	1.81748995153979e-09	0.000378740210730451	9.8532627953028	1.23061157690785e-05
50	1.24324928949898e-09	1.1228678845877e-09	0.000296902189004315	6.08746823710081	9.88262672763085e-06
51	7.63925727486337e-10	6.61717605611962e-10	0.00017322585544555	3.58740770965438	7.93588847614046e-06
52	4.31227937345878e-10	3.61723440169384e-10	9.64462020160849e-05	1.9610320883427	6.37611491249856e-06
53	2.24103015577164e-10	1.96039287299852e-10	4.54985106615842e-05	1.06279906215318	5.12377729933178e-06
54	1.24972267269528e-10	1.08549998120588e-10	2.80684618355131e-05	0.588488347352696	4.11963205415589e-06
55	6.94899333167737e-11	6.02244971080582e-11	1.57268685403434e-05	0.32649852958907	3.31326812563759e-06
56	3.71079297888805e-11	3.17048155663864e-11	8.36263565944988e-06	0.17188313992468	2.66469250576051e-06
57	1.79748627770837e-11	1.54683516116185e-11	3.8970556367428e-06	0.0838594641529086	2.14441240764529e-06
58	8.18469746264311e-12	7.10807858565228e-12	1.82039434697656e-06	0.0385354352109401	1.72586608648828e-06
59	3.27794421069933e-12	2.96234879957219e-12	6.56764411180999e-07	0.0160599519071925	1.38948788297455e-06
60	1.34078280688345e-12	1.22535072471492e-12	2.82210024184237e-07	0.00664306435191122	1.11887147902223e-06
61	5.6477267209015e-13	5.26327479439347e-13	1.14830064197087e-07	0.00285340943255922	9.01199335601177e-07
62	2.67507855825538e-13	2.45726641665581e-13	5.78092279664148e-08	0.00133217197381857	7.26328565292533e-07
63	1.10834329281119e-13	9.96957281056569e-14	2.2920604575648e-08	0.000540486184125452	5.852680011742e-07
64	4.30491204765039e-14	3.97895755012771e-14	8.54118366136101e-09	0.000215713513901671	4.71742357177618e-07
65	1.70113777008783e-14	1.57077606826729e-14	3.51055894080823e-09	8.51573863178595e-05	3.80344038930502e-07
66	6.71868873356802e-15	6.33432270486915e-15	1.28366571410176e-09	3.43406279569533e-05	3.06783764614238e-07
67	3.2539259488059e-15	3.00046459976538e-15	7.40203766345715e-10	1.62665912867602e-05	2.47424470245505e-07
68	1.46558285979007e-15	1.34120043509865e-15	3.09322249430675e-10	7.2711270491512e-06	1.99612339102373e-07
69	6.99729036432452e-16	6.48508198331135e-16	1.35682425074025e-10	3.51579479031036e-06	1.61085765171265e-07
70	2.9858447203136e-16	2.64908563858148e-16	5.77838972889568e-11	1.43616403172364e-06	1.30056982072801e-07
71	1.15089474974468e-16	1.04698290122127e-16	2.26872183408636e-11	5.67606861274904e-07	1.04999161365527e-07
72	4.29677513818655e-17	4.01754021664005e-17	7.76467059472113e-12	2.17805218189596e-07	8.47499421752218e-08
73	1.61299654123741e-17	1.51488596655264e-17	2.84515525069165e-12	8.21273840920749e-08	6.8469582004127e-08
74	7.13033172578743e-18	6.57094942033954e-18	1.5207746355453e-12	3.56234659775673e-08	5.52756596050585e-08
75	2.81101561620245e-18	2.62328058877994e-18	5.0082724927269e-13	1.4221741916739e-08	4.46447749880008e-08
76	1.12500124257827e-18	1.02551480497553e-18	2.26448951505253e-13	5.55968238797519e-09	3.60666234655582e-08
77	4.181119282642e-19	3.91887502543832e-19	7.54307206510191e-14	2.1245622543816e-09	2.91400610308301e-08
78	1.52065035937622e-19	1.40933177223902e-19	2.8297833463818e-14	7.64049138531754e-10	2.35541559590047e-08
79	4.98805550552821e-20	4.70540017235005e-20	8.49128957954398e-15	2.55096565546064e-10	1.90510212050299e-08
80	1.45949972886259e-20	1.38835920462988e-20	2.32661933166944e-15	7.52679159843834e-11	1.53942476543989e-08
81	4.70775408088562e-21	4.49935682498153e-21	7.91192449649385e-16	2.4392621906285e-11	1.24447723237608e-08
82	1.38615172610917e-21	1.31832460385723e-21	2.28628787182299e-16	7.14710898968862e-12	1.00656407653332e-08
83	4.22701949588058e-22	4.03609801310517e-22	7.42755196350168e-17	2.1881130268166e-12	8.14163314544203e-09
84	1.29204648648374e-22	1.24490948238834e-22	2.02677747600681e-17	6.7490993696799e-13	6.58315535417842e-09


==> fig/log_comparison2.dat <==
n	opt	lan	b1	b2	b3
1	0.625579259226892	0.612947930749779	204892.993084125	3323009866.65588	4.60515476639067
2	0.243796106782451	0.226840202244359	66054.7072028556	1229781833.65454	2.11444543443683
3	0.116027329230819	0.105241179458956	27980.7188867378	570550058.457372	1.27757015115697
4	0.0828962131005472	0.0775726833072188	20596.834892542	420549249.097784	0.844365849420974
5	0.0658941738770573	0.0554732747105773	18795.6033096396	300740454.370197	0.584319642249143
6	0.0495756025357553	0.0394854896235256	10889.2411228768	214064955.645111	0.416045383249734
7	0.037863896787075	0.0277116112605082	7938.00272804102	150234551.778254	0.302089029970604
8	0.0278669093440545	0.016903771132799	5704.59344836905	91641386.5518284	0.222529098501068
9	0.0164711271742798	0.00896228601072067	2653.73461256102	48587756.5570483	0.16575311009817
10	0.00595757862997105	0.00343441066557674	892.417333809701	18619168.0489066	0.124562095105492
11	0.00184355868527218	0.00155135623791136	329.392568822897	8410456.78867308	0.0942858030805471
12	0.00076934518919757	0.000636270492343759	187.165078086605	3449449.81106957	0.071802937924625
13	0.000228756667989022	0.000207384807093542	48.3970998774575	1124307.1810739	0.0549625245692038
14	6.13193280648684e-05	5.85898513315257e-05	11.6999739887382	317636.530434819	0.0422584807918192
15	2.30586722653866e-05	2.21301280070136e-05	5.02982084168988	119975.335633663	0.0326165992178122
16	9.19166885637097e-06	8.47641516660006e-06	2.27230794266029	45953.6770081408	0.0252590670088075
17	2.7050396691409e-06	2.56053422164673e-06	0.533088001869132	13881.5714281538	0.0196207427032951
18	9.40301686030353e-07	8.91539931070163e-07	0.207527660024274	4833.35669938539	0.0152813085823649
19	2.44232449810587e-07	2.30245316949952e-07	0.0494532455880179	1248.24217783082	0.0119309094868845
20	5.03246436966862e-08	4.91867985496368e-08	0.00811060872233076	266.659219633424	0.0093351976501701
21	1.32179553001162e-08	1.28061042686787e-08	0.00264238342422564	69.4264695309256	0.00731861531093259
22	3.396475002858e-09	3.30058865174212e-09	0.000631453265183073	17.8936710694091	0.00574764755337043
23	8.93163611969337e-10	8.57456602965406e-10	0.000185105201774769	4.64857879265189	0.00452205068073619
24	1.45254493783899e-10	1.42837994262786e-10	1.99892040614597e-05	0.774375832687721	0.00356278944270194
25	2.89160282740073e-11	2.83065295252018e-11	5.01427791231759e-06	0.153459816379461	0.0028110410384663
26	4.20970039212945e-12	4.15062071908898e-12	6.01020773029321e-07	0.0225019988001387	0.00222081688052533
27	4.055945337824e-13	4.03704545163519e-13	3.75454779095671e-08	0.00218862666711545	0.00175672243231872
28	5.15375731343051e-14	5.11298407387732e-14	6.26068551595403e-09	0.000277193145994724	0.00139119677694666
29	6.04605863135593e-15	6.00480333338531e-15	6.79309672353943e-10	3.25541856381815e-05	0.0011027730839217
30	7.84922979284408e-16	7.78514298937072e-16	9.69340185691967e-11	4.22060433997396e-06	0.000875106882034515
31	9.99620553176848e-17	9.92747575315688e-17	1.12450520237751e-11	5.38203952142786e-07	0.000695015578896729
32	1.50627322717355e-17	1.48615925505865e-17	2.20151623679858e-12	8.05700063615663e-08	0.000552544531759125
33	1.41637485304028e-18	1.40929119244745e-18	1.35674519209946e-13	7.64027138775982e-09	0.000439602572887665
34	1.41733809331105e-19	1.4109188371124e-19	1.3703110806167e-14	7.64909543138523e-10	0.000349971913674807
35	1.61179712710709e-20	1.60135087502311e-20	1.786218120236e-15	8.68149558996082e-11	0.000278888992196968
36	1.60646686255817e-21	1.59790145646306e-21	1.61599756299992e-16	8.66279505875052e-12	0.000222369069110329
37	1.3494943419554e-22	1.34416956860306e-22	1.20465334283742e-17	7.28722378336889e-13	0.000177417617698516
38	9.37145757564456e-24	9.34976699990712e-24	6.75083087879223e-19	5.06884295271538e-14	0.000141648292142804
39	6.59119016681149e-25	6.57419791373311e-25	4.90769543780606e-20	3.56410772216177e-15	0.000113155599079207
40	3.9486386010186e-26	3.94109366920007e-26	2.58209823148485e-21	2.13660777550012e-16	9.04434206159266e-05
41	2.2894333873927e-27	2.28570261347599e-27	1.42617228306245e-22	1.23916110256395e-17	7.23245982623411e-05
42	1.2408684897813e-28	1.23901992740841e-28	7.27614432976616e-24	6.71716998656803e-19	5.78690219779077e-05
43	6.35063067262685e-30	6.34196644640636e-30	3.58929241782901e-25	3.43820674125287e-20	4.63336432297012e-05
44	3.15617947300058e-31	3.15229862767631e-31	1.72819709907954e-26	1.70897378340125e-21	3.71074684277772e-05
45	1.2323758109607e-32	1.23140469897524e-32	5.38495421325716e-28	6.67588511072338e-23	2.9734857221797e-05


==> fig/sqrt_bound_sharpness.dat <==
n	opt	lan	b1	b2	b3	b4
1	2.70021545234047	2.64144025147975	26417.043955049	8406.44283070751	234.695089301428	4.34619259920605
2	0.502916639194991	0.470057013601276	4701.04019302636	1142.84122777243	36.6939478160409	0.756177280258134
3	0.206606698467131	0.188504268828805	1885.23119255688	469.475373568998	16.7936675847726	0.328677204682759
4	0.112406748977771	0.0997947742975622	998.04753774992	237.109721433594	9.55272779412461	0.184336075352922
5	0.0670419251192044	0.0538070509963972	538.124317014969	151.43549452346	4.06857686778717	0.0909499874642086
6	0.0347455973073059	0.0281259298391081	281.287424320921	65.7596655124631	1.88510367757016	0.0452492745041951
7	0.0196705585052385	0.0166263232858299	166.279859181585	40.4896096502654	1.24879112835108	0.028014457772419
8	0.0121106867987035	0.010717052299999	107.18124005229	24.8503233922391	0.824512073766072	0.0181166288288132
9	0.00892577232170927	0.00807008789270938	80.7089490149865	18.1435570500444	0.890991215166387	0.0162479166588007
10	0.00696589209542717	0.00577474186854885	57.753193427357	16.1074808307275	0.502221033869524	0.0104882068686465
11	0.00507998072169383	0.00412372647423759	41.2413884688501	10.0190435681788	0.346685240412551	0.00737319776000865
12	0.003798453166912	0.00303100979479331	30.3131289577278	7.84417416702205	0.267545562761341	0.00556383196418161
13	0.00279764934168073	0.00219610601906884	21.9632562967075	5.38816899024751	0.185217391555834	0.00395328376405886
14	0.00202088968035799	0.00159203984308399	15.921990470683	3.76395388187636	0.127721135927532	0.0028022658693035
15	0.00148397552213613	0.00120100440174507	12.0112450218524	2.83405148065465	0.100566934308499	0.0021546582507238
16	0.0011420895570001	0.000936599943212555	9.36693603206876	2.24896942739099	0.084896769801093	0.00174607329536203
17	0.000900317417924831	0.000726467858289413	7.26540505075242	1.63766961402386	0.0698085869944682	0.00139727858843325
18	0.000702171357976001	0.000524802214700663	5.24854694922133	1.29919709519013	0.0413782677836442	0.000923265135944741
19	0.000504137593011382	0.000381072720461795	3.81110827733842	0.889085099580239	0.0274101723609022	0.000643801700441295
20	0.000385131296555394	0.00030076620098597	3.00796277606069	0.754723137985065	0.0293314817113272	0.000585135023846079
21	0.000300087844412225	0.000217378194534924	2.17399932354377	0.57862061714489	0.0181605010101117	0.000393992618786673
22	0.000218050611217758	0.00014454119696972	1.44555651089417	0.382415057695509	0.0109790697970348	0.000251481914085048
23	0.000127314407565438	8.52602807012755e-05	0.852688067293457	0.187034762828737	0.0049969076368508	0.000133616870672878
24	7.23257720045627e-05	5.58434131685829e-05	0.558489975098998	0.124635990172091	0.00369210361578057	9.16687115126978e-05
25	4.79195716682696e-05	3.90925341846898e-05	0.390964434381083	0.100239186773544	0.00288947112725275	6.72111395788198e-05
26	3.25318544184601e-05	2.75763878511129e-05	0.27579145489898	0.0608331069632019	0.00209480487080494	4.79461990819162e-05
27	2.346569029459e-05	1.93182647822769e-05	0.193201966087551	0.0477158789526749	0.00148080319321104	3.37498639805596e-05
28	1.62795432988589e-05	1.30483024340265e-05	0.130496072642699	0.0316262308124521	0.000941696260119756	2.22237891028732e-05
29	1.07935938220067e-05	8.68050774801904e-06	0.0868137579879384	0.0188895321716363	0.000645972543189115	1.49840624161224e-05
30	6.99853499104973e-06	5.29780656525153e-06	0.0529833634590805	0.0130852922053273	0.000347142751295724	8.68399423019745e-06
31	3.89009498062813e-06	3.07613554700931e-06	0.0307644316056401	0.0066231802213619	0.000183561184833815	4.86367633791084e-06
32	2.30870950353976e-06	1.85196980462213e-06	0.0185215500160259	0.00465758790775523	0.000121078146527244	3.03527501955088e-06
33	1.22083132670398e-06	1.02617660239867e-06	0.0102627922005891	0.00218704209051874	5.6487683942514e-05	1.57591457099162e-06
34	7.08433822190337e-07	6.28967260412404e-07	0.00629030157138445	0.00131978682338324	3.91499171856069e-05	1.01068944331262e-06
35	4.64755528915534e-07	4.05649595422754e-07	0.00405690160382297	0.00102555397693851	2.61629398440403e-05	6.60876435815395e-07
36	3.12389254272728e-07	2.77173257434924e-07	0.00277200974760667	0.000625526341552387	2.02555449794363e-05	4.7506037090154e-07
37	2.1940929153084e-07	1.85427252500366e-07	0.00185445795225616	0.000446516261489269	1.39560664889846e-05	3.2202250134017e-07
38	1.36799404330953e-07	1.10875879621588e-07	0.0011088696720955	0.00023887111448514	6.99078404726956e-06	1.79087979361882e-07
39	8.20327559777802e-08	6.49495279452254e-08	0.000649560228980199	0.000168158421256863	3.80873760485223e-06	1.0210333385778e-07
40	4.62446175070232e-08	4.05893313786016e-08	0.000405933903117395	8.12614382675319e-05	2.56060061676035e-06	6.55714012566982e-08
41	3.08385324213695e-08	2.67624438165524e-08	0.00026765120060934	6.28304925412344e-05	1.86188741777771e-06	4.49659372768436e-08
42	2.06384863333902e-08	1.7384242653518e-08	0.000173859810777834	4.10720898443987e-05	1.23784842281632e-06	2.95002477767683e-08
43	1.2877190841192e-08	1.04004169468818e-08	0.000104014569885765	2.47249353571551e-05	6.53553133232293e-07	1.67864823864667e-08
44	7.4672562335246e-09	6.08634310127573e-09	6.08695173558585e-05	1.42559377551154e-05	3.7354866525865e-07	9.73717630155723e-09
45	4.14475467052926e-09	3.48495288812373e-09	3.48530138341254e-05	7.69146998475486e-06	2.06264407704251e-07	5.49976818276062e-09
46	2.39457649478167e-09	2.01339303812183e-09	2.01359437742564e-05	4.91585731228415e-06	1.21459254141893e-07	3.20095723896863e-09
47	1.33570118574006e-09	1.14396471130268e-09	1.14407910777381e-05	2.48618859937249e-06	7.14523215618999e-08	1.84336962258903e-09
48	6.58322183586766e-10	5.56514948838372e-10	5.56570600333256e-06	1.14508585207122e-06	2.7662061374994e-08	8.26005878344337e-10
49	3.09489631148932e-10	2.83118919116884e-10	2.83147231008795e-06	4.92341940793335e-07	1.37795701783742e-08	4.17213354080241e-10
50	1.92207708217622e-10	1.73742272709149e-10	1.7375964693642e-06	3.83324255418243e-07	1.13548208986871e-08	2.84912872551103e-10
51	1.17321639307437e-10	1.01764727177569e-10	1.01774903650286e-06	2.22287644590181e-07	6.39409811122253e-09	1.64328418044849e-10
52	6.57903122281233e-11	5.5296196377682e-11	5.53017259973198e-07	1.2302069550944e-07	3.12126335246027e-09	8.57841139735364e-11
53	3.39739903399302e-11	2.97744969980282e-11	2.9777474447728e-07	5.76635996778494e-08	1.64788881254613e-09	4.58646480854631e-11
54	1.88381765295812e-11	1.63910660133661e-11	1.63927051199675e-07	3.53652280981722e-08	9.33170341290139e-10	2.55099391320032e-11
55	1.04189660724615e-11	9.04634876499305e-12	9.04725339986955e-08	1.97115562904638e-08	5.2735949677331e-10	1.42037804530249e-11
56	5.53612469480415e-12	4.74003461202579e-12	4.74050861548699e-08	1.04322023301141e-08	2.63331571387946e-10	7.31388456395451e-12
57	2.66893090288974e-12	2.30262921382359e-12	2.30285947674497e-08	4.84063472112907e-09	1.17590206712395e-10	3.45042331857836e-12
58	1.21034930048959e-12	1.05351216180869e-12	1.05361751302487e-08	2.25130953179045e-09	5.09765240466274e-11	1.55077921676721e-12
59	4.84373221194054e-13	4.37492428447673e-13	4.37536177690518e-09	8.09389612437922e-10	1.88389198010904e-11	6.20803533177073e-13
60	1.98915307292246e-13	1.80196394725114e-13	1.80214414364586e-09	3.46308451308199e-10	7.62744367066136e-12	2.54395574101006e-13
61	8.79781976395078e-14	7.71838224044309e-14	7.71915407866714e-10	1.40521662831674e-10	3.35029873201153e-12	1.09793173437915e-13


==> fig/sqrt_bound_sharpness2.dat <==
n	opt	lan	b1	b2	b3	b4
1	1.93899313578996	1.92699521768562	19271.8791720738	5374.26931895528	201.689227155477	3.21019026560225
2	0.312714801934161	0.299088613087154	2991.18521948463	726.677537246662	28.4744432780884	0.512223924657252
3	0.0918222465389148	0.0845793145594415	845.877724908974	187.634336535412	5.85462850565658	0.126812044544111
4	0.0494867718500632	0.0467245148591278	467.291873106137	103.517011902253	6.66009432442727	0.100873480679061
5	0.0331956020778663	0.028343157209719	283.4599152544	80.1223881194756	2.67094028655019	0.052275125755471
6	0.0214972876198323	0.0177767301702382	177.785078432552	40.9053381403872	1.619603312083	0.0325243929420064
7	0.0148179415179573	0.0115501081749024	115.512631857199	27.6055601649466	1.05348596989346	0.0214472943224925
8	0.0100057417396517	0.00670467952973486	67.0534999768783	18.8778669507803	0.478992732777897	0.0112589081658859
9	0.00544221893512371	0.00341968300476897	34.2002497306944	8.44850205285509	0.212783601167485	0.0054540727229184
10	0.00188167742457644	0.0012639225873184	12.6404897957713	2.74041126181356	0.0500479941658419	0.00173840027891783
11	0.000618695783667961	0.000549771586708647	5.49826563867318	0.97411111927564	0.027407182819534	0.000813625336987673
12	0.000259074474879311	0.000220421769617691	2.20443811794652	0.540995740721953	0.00990248350482903	0.000315584677588612
13	7.67893224801468e-05	7.03203584850043e-05	0.703273905208528	0.136938481656572	0.0024657808619647	9.39431093410788e-05
14	2.02696900173724e-05	1.94157758847713e-05	0.194177174623598	0.0323561303004379	0.000564545992803433	2.47965381589136e-05
15	7.45567599869203e-06	7.16505647650313e-06	0.0716577298215078	0.0135892710120214	0.000286454469471375	9.92548609566654e-06
16	2.91514872904064e-06	2.69581580976857e-06	0.0269608539134954	0.00603001761923815	0.000112176671973463	3.7776222801825e-06
17	8.42803511030458e-07	7.99471491175485e-07	0.00799551438324603	0.00138899306543711	2.51735891564279e-05	1.04027802382055e-06
18	2.8836070216243e-07	2.73883400310453e-07	0.00273910788650484	0.000531990033957085	1.03551943085791e-05	3.73704147788857e-07
19	7.39258080342648e-08	6.9832881204885e-08	0.000698398644930055	0.000125165638801904	1.92861340983962e-06	8.82260741981531e-08
20	1.50448131268706e-08	1.4714196192567e-08	0.000147156676121863	2.02504788402172e-05	3.31641901787215e-07	1.78564659360839e-08
21	3.90100530099559e-09	3.78216747801792e-09	3.78254569476573e-05	6.51254236043366e-06	1.04225678254939e-07	4.77840763478486e-09
22	9.89476080637081e-10	9.62176909957536e-10	9.62273127648531e-06	1.53622696257731e-06	2.62432215554621e-08	1.21293367160348e-09
23	2.57342329338502e-10	2.47293234479583e-10	2.47317963803031e-06	4.45490717757372e-07	6.91915101006101e-09	3.13483471662514e-10
24	4.14314651241011e-11	4.07568549455646e-11	4.07609306310591e-07	4.76104265246183e-08	7.26629567826884e-10	4.75632166064577e-11
25	8.16923068697227e-12	8.00112507091475e-12	8.00192518342184e-08	1.18289189551495e-08	1.70404031783095e-10	9.61427513238959e-12
26	1.17993825289385e-12	1.16301759011668e-12	1.16313389187569e-08	1.40572378705813e-09	1.8544392274199e-11	1.33571910742153e-12
27	1.15125539620095e-13	1.12147326137708e-13	1.12158540870322e-09	8.71000917497419e-11	1.21361634666177e-12	1.23098947177964e-13


==> fig/sqrt_comparison.dat <==
n	opt	lan	b1	b2	b3
1	2.70021545234047	2.64144025147975	8406.44283070751	30000	8.99999160315517
2	0.50291663919499	0.470057013601276	1142.84122777243	53033.0085889911	1.84090436619796
3	0.206606698467132	0.188504268828805	469.475373568998	28867.5134594813	0.793750015425841
4	0.112406748977771	0.0997947742975627	237.109721433595	4687.5	0.427078568749476
5	0.0670419251192046	0.0538070509963973	151.43549452346	3354.10196624968	0.255364463328978
6	0.0347455973073052	0.0281259298391083	65.7596655124635	1380.23915612175	0.162423218912192
7	0.0196705585052365	0.0166263232858294	40.4896096502642	1095.30270276911	0.107600387914205
8	0.0121106867987013	0.0107170522999991	24.8503233922393	608.68871491748	0.0733749992990775
9	0.0089257723217093	0.00807008789270955	18.1435570500448	510.113087940593	0.0511322507905447
10	0.00696589209542782	0.00577474186854879	16.1074808307274	328.574196412934	0.0362392838547372
11	0.00507998072169091	0.0041237264742376	10.0190435681788	284.802912791969	0.0260346217499592
12	0.00379845316691116	0.00303100979479324	7.84417416702187	197.023147982286	0.0189124007385288
13	0.00279764934168162	0.00219610601906904	5.38816899024799	174.732662455034	0.0138671776910826
14	0.00202088968035691	0.00159203984308394	3.76395388187623	133.071105302419	0.0102489548061975
15	0.00148397552213604	0.00120100440174485	2.83405148065413	119.988307971417	0.00762634943178497
16	0.0011420895570007	0.000936599943212586	2.24896942739106	91.8280640688415	0.00570876621601535
17	0.000900317417924687	0.000726467858289575	1.63766961402422	83.8459366204721	0.00429553409237471
18	0.000702171357975114	0.000524802214700398	1.29919709518948	64.0659071557693	0.00324721238497716
19	0.000504137593010387	0.000381072720461852	0.889085099580371	59.0752184485664	0.00246490359942131
20	0.000385131296555599	0.000300766200985989	0.754723137985111	45.2280880936792	0.00187795696053605
21	0.000300087844413139	0.000217378194535008	0.578620617145114	42.0362804475659	0.00143563001972069
22	0.000218050611216191	0.0001445411969697	0.382415057695457	32.4288302287387	0.00110080944507374
23	0.000127314407565003	8.52602807010927e-05	0.187034762828336	30.3370641778568	0.000846454656233675
24	7.23257720038029e-05	5.5843413168504e-05	0.124635990171915	23.2408385362369	0.000652477131826146
25	4.79195716689855e-05	3.90925341847061e-05	0.100239186773586	21.8604271135459	0.00050414952604072
26	3.25318544197653e-05	2.7576387851357e-05	0.0608331069637403	16.8866272724121	0.000390381446170096
27	2.34656902952014e-05	1.93182647819269e-05	0.0477158789518105	15.9572222289202	0.000302901993862292
28	1.62795433007945e-05	1.3048302434272e-05	0.031626230813047	12.04357654691	0.000235470191704223
29	1.07935938213878e-05	8.68050774777363e-06	0.0188895321711023	11.4260344053429	0.000183345967254667
30	6.99853498883672e-06	5.29780656517837e-06	0.0130852922051466	8.7028184689922	0.000142999288460288
31	3.89009497888111e-06	3.07613554691383e-06	0.00662318022115634	8.2851288330525	0.000111706132017275
32	2.30870950244608e-06	1.85196980445532e-06	0.00465758790733572	6.49054893632689	8.73767216518218e-05
33	1.2208313272513e-06	1.02617660222793e-06	0.00218704209015485	6.1977704405085	6.84404760242785e-05
34	7.08433820860349e-07	6.28967260172784e-07	0.00131978682288044	4.84949956027877	5.36749175843454e-05
35	4.64755528283553e-07	4.05649595695061e-07	0.00102555397762695	4.64315555160358	4.21453225136759e-05
36	3.12389254630794e-07	2.77173257514013e-07	0.000625526341730876	3.52763046272816	3.31269769588971e-05
37	2.19409290596929e-07	1.85427252507762e-07	0.00044651626150708	3.3855891119613	2.606679630901e-05
38	1.36799403300286e-07	1.10875879558644e-07	0.000238871114349534	2.61837417083176	2.053358968368e-05
39	8.2032754745505e-08	6.49495282193747e-08	0.000168158421966653	2.518315813373	1.6188468885403e-05
40	4.62446170795713e-08	4.05893313504918e-08	8.12614382112549e-05	1.89364321679863	1.27756872210227e-05
41	3.08385328016801e-08	2.67624438519866e-08	6.28304926244237e-05	1.82478775680658	1.00905872528756e-05
42	2.06384868960022e-08	1.73842426047964e-08	4.10720897292889e-05	1.32769201856457	7.97660537799061e-06
43	1.28771903950864e-08	1.04004169118186e-08	2.47249352737993e-05	1.28164750592117	6.30935700129953e-06
44	7.46725680661979e-09	6.08634319392687e-09	1.42559379721306e-05	0.946989035276134	4.99567841494297e-06
45	4.14475591466974e-09	3.48495272526715e-09	7.69146962532201e-06	0.915598757426033	3.95696222454944e-06
46	2.39457747338846e-09	2.0133930443888e-09	4.91585732758547e-06	0.69179422905413	3.13770098969712e-06
47	1.33570229000835e-09	1.14396469194939e-09	2.48618855731181e-06	0.669833548676457	2.48904200361721e-06
48	6.58323564728706e-10	5.56515183628358e-10	1.14508633517539e-06	0.495626756807149	1.97559973003081e-06
49	3.09489582597284e-10	2.83118965333336e-10	4.92342021163442e-07	0.480532183909821	1.56933552020178e-06
50	1.92207443706425e-10	1.73742405618461e-10	3.83324548653517e-07	0.356824748616332	1.24712562055151e-06
51	1.1732110247669e-10	1.0176482625007e-10	2.22287860997118e-07	0.346381517760521	9.91716703424572e-07
52	6.57892098551951e-11	5.52963060467073e-11	1.23020939496562e-07	0.247974799908022	7.89111076926474e-07
53	3.39742644157562e-11	2.97745996486469e-11	5.76637984789975e-08	0.240989854542824	6.28156568538429e-07
54	1.88390893236472e-11	1.63910686049789e-11	3.53652336898144e-08	0.170657631746364	5.00396183156226e-07
55	1.04197207245119e-11	9.04612505277308e-12	1.97110688323599e-08	0.166024553153422	3.98722196592871e-07
56	5.53679228614928e-12	4.73988723631451e-12	1.04318779752592e-08	0.116374140303191	3.17758299672732e-07
57	2.67013418627092e-12	2.30234455863687e-12	4.84003631311265e-09	0.113325134380399	2.53476702738453e-07
58	1.21126925611592e-12	1.05377901871392e-12	2.25187979335566e-09	0.0820105076828132	2.02246186020716e-07
59	4.8335893667687e-13	4.37332618513236e-13	8.09093953604792e-10	0.0799343546931238	1.615145528433e-07
60	1.96957648094883e-13	1.80144323753006e-13	3.46208379285469e-10	0.0561595679038636	1.29000916615496e-07
61	8.26076158479208e-14	7.70251497216656e-14	1.40232781709522e-10	0.0547842702075351	1.02997592676957e-07
62	3.89665418102202e-14	3.58159628906336e-14	7.03107629280181e-11	0.0385504643624492	8.23188752718806e-08
63	1.60801409458447e-14	1.44767725858229e-14	2.77732455513048e-11	0.0376362481910867	6.58411209997212e-08
64	6.22282147284183e-15	5.75546826808842e-15	1.03098115158267e-11	0.024908113998752	5.26414440926715e-08
65	2.44980489664428e-15	2.26335224265336e-15	4.22110296088851e-12	0.0243355278489832	4.21120578408818e-08
66	9.6333217635916e-16	9.08559077928096e-16	1.53652800328425e-12	0.0164709420855448	3.37012187046071e-08
67	4.64607954194471e-16	4.286106221644e-16	8.82299018596565e-13	0.016103569034757	2.6973832945032e-08
68	2.08317555652559e-16	1.90745512667054e-16	3.67093301986952e-13	0.0111579514560553	2.16095017435691e-08
69	9.90316737778301e-17	9.18362646904875e-17	1.60342958187066e-13	0.0109162682840881	1.72911924778418e-08
70	4.20859894696007e-17	3.73774197891331e-17	6.80358215483025e-14	0.00736490734460666	1.38601059518351e-08
71	1.61673112618375e-17	1.47200360777674e-17	2.66176425049078e-14	0.00720985987897128	1.11131788216312e-08
72	6.01484115333648e-18	5.62693951937944e-18	9.07575920599915e-15	0.00473137557877324	8.91114204648602e-09
73	2.24905135857987e-18	2.11315377092175e-18	3.31217137409721e-15	0.00463448924207863	7.26166682341045e-09
74	9.90606348029648e-19	9.13347662404549e-19	1.76391126082883e-15	0.0029347183056147	5.86254245149576e-09
75	3.89038184715559e-19	3.63238759687388e-19	5.78744122729907e-16	0.002876220024351	4.69849403827993e-09
76	1.55163239063302e-19	1.41532968575913e-19	2.60795804032039e-16	0.00191395370805359	3.76150310898993e-09
77	5.74761314993597e-20	5.38969992128313e-20	8.65765822826992e-17	0.00187679021345241	3.02564018284102e-09
78	2.08379318753005e-20	1.93227422551479e-20	3.23777465186795e-17	0.00122712629586518	2.41746711537871e-09
79	6.81502300191121e-21	6.43148969900645e-21	9.68624692126176e-18	0.0012039003195419	1.9587229616036e-09
80	1.98814829420703e-21	1.89185763198139e-21	2.64606667643511e-18	0.000750174267548987	1.56662771644278e-09
81	6.3939941691991e-22	6.11256818611823e-22	8.97077130038781e-19	0.000736325117019764	1.25446319998446e-09
82	1.87724765896657e-22	1.78592296433635e-22	2.58493570708541e-19	0.000451912468149501	1.00735597641233e-09
83	5.70890538006194e-23	5.45242221875931e-23	8.37403547394813e-20	0.000443770024650195	8.12896416846343e-10
84	1.73992830190683e-23	1.67679712806036e-23	2.27848771390366e-20	0.00028611866800228	6.58451071444688e-10
85	4.55006347643172e-24	4.34144872737216e-24	5.80025726070299e-21	0.000281084394735184	5.26146237689318e-10
86	9.29123293739173e-25	9.0973221011858e-25	9.18753429412013e-22	0.000171816573602723	5.0265303030983e-10
87	2.71019939845122e-25	2.62045684638408e-25	3.51722997968293e-22	0.000168862747777185	4.0633496567466e-10
88	5.1087147301586e-26	5.00893499010964e-26	4.37927353609518e-23	9.78065606363521e-05	3.29388516462359e-10
89	1.35175134402736e-26	1.29908289582685e-26	1.83555180223599e-23	9.61627745728128e-05	2.66675570514963e-10
90	3.53127755536859e-27	3.45411320502068e-27	3.80727498871356e-24	5.98103889527106e-05	2.12104556140957e-10


==> fig/sqrt_comparison2.dat <==
n	opt	lan	b1	b2	b3
1	1.93899313578996	1.92699521768562	5374.26931895528	30000	8.99999160315517
2	0.312714801934161	0.299088613087154	726.677537246663	53033.0085889911	1.84090436619796
3	0.0918222465389148	0.0845793145594411	187.634336535411	28867.5134594813	0.793750015425841
4	0.0494867718500634	0.0467245148591278	103.517011902253	4687.46628974936	0.427078568749476
5	0.0331956020778656	0.028343157209719	80.1223881194757	3354.07784515785	0.255364463328978
6	0.0214972876198334	0.0177767301702379	40.9053381403867	1379.58021553983	0.162423218912192
7	0.0148179415179576	0.0115501081749027	27.6055601649473	1094.77979382456	0.107600387914205
8	0.010005741739652	0.00670467952973507	18.8778669507809	547.597772323883	0.0733749992990775
9	0.0054422189351238	0.00341968300476997	8.44850205285756	458.915671908581	0.0511322507905447
10	0.00188167742457601	0.00126392258731869	2.74041126181419	300.576200683479	0.0362392838547372
11	0.000618695783668476	0.000549771586709073	0.974111119276396	260.534693244793	0.0260346217499592
12	0.000259074474880525	0.000220421769618195	0.54099574072319	196.826223734332	0.0189124007385288
13	7.67893224797926e-05	7.03203584854169e-05	0.136938481657376	174.558017503416	0.0138671776910826
14	2.02696900175663e-05	1.94157758846699e-05	0.032356130300269	131.622200991305	0.0102489548061975
15	7.45567599854751e-06	7.16505647657767e-06	0.0135892710121628	118.681851725277	0.00762634943178497
16	2.91514872867681e-06	2.69581580960274e-06	0.00603001761886722	91.3747276768084	0.00570876621601535
17	8.42803510736246e-07	7.99471490701076e-07	0.00138899306461287	83.4320063609203	0.00429553409237471
18	2.88360704027797e-07	2.73883399821544e-07	0.000531990033007429	59.7899398591791	0.00324721238497716
19	7.39258078736815e-08	6.98328813520506e-08	0.000125165639065678	55.1323459702167	0.00246490359942131
20	1.50448119178618e-08	1.47141956758088e-08	2.02504781290264e-05	38.5120772732424	0.00187795696053605
21	3.90100539796948e-09	3.78216773540703e-09	6.51254280363389e-06	35.794227638435	0.00143563001972069
22	9.89475341098727e-10	9.6217680789848e-10	1.5362267996282e-06	22.369388871106	0.00110080944507374
23	2.57342505610602e-10	2.47293473620572e-10	4.45491148562085e-07	20.9264898245013	0.000846454656233675
24	4.14304818392495e-11	4.07574949500921e-11	4.76111741507189e-08	11.7106022448963	0.000652477131826146
25	8.16976496623736e-12	8.00089636583966e-12	1.18285808359758e-08	11.0150400309838	0.00050414952604072
26	1.17969299045006e-12	1.16345470258502e-12	1.40625211904517e-09	5.61532332333224	0.000390381446170096
27	1.12717812468343e-13	1.12201317394089e-13	8.71420244782912e-11	5.30626754011678	0.000302901993862292
28	1.42052008413302e-14	1.40945734235984e-14	1.44079340660781e-11	2.36488920981991	0.000235470191704223
29	1.65307594678634e-15	1.64197089916055e-15	1.55085608116813e-12	2.24362799297849	0.000183345967254667
30	2.12910959809133e-16	2.11198680664795e-16	2.19531156499179e-13	0.924905091407089	0.000142999288460288
31	2.68880042700648e-17	2.67058800748416e-17	2.52560819953643e-14	0.880514498602579	0.000111706132017275
32	4.02186398080975e-18	3.96898878856435e-18	4.90756067128437e-15	0.325911861799387	8.73767216518218e-05
33	3.75592572161831e-19	3.73741743704105e-19	3.00459556610248e-16	0.31121048821711	6.84404760242785e-05
34	3.7315136499309e-20	3.71483759702464e-20	3.01279193573934e-17	0.105416444148815	5.36749175843454e-05
35	4.21397507099051e-21	4.18703355457762e-21	3.89940131673337e-18	0.100931022221134	4.21453225136759e-05
36	4.17246695288882e-22	4.15051878487089e-22	3.50496917921278e-19	0.0335145599879757	3.31269769588971e-05
37	3.48354323824648e-23	3.46997426320226e-23	2.5971133207858e-20	0.0321650837825323	2.606679630901e-05
38	2.40413552150936e-24	2.39863769120405e-24	1.44682662816946e-21	0.00919482633572409	2.053358968368e-05
39	1.680788043255e-25	1.67650681406916e-25	1.04547136057239e-22	0.00884345592025027	1.6188468885403e-05
40	1.00117448283666e-26	9.99283653097797e-27	5.4703238915614e-24	0.00250785518163891	1.27756872210227e-05
41	5.7716706623598e-28	5.76236948712924e-28	3.00442236327174e-25	0.00241666613367394	1.00905872528756e-05
42	3.11073662831758e-29	3.10615378677192e-29	1.52442200126328e-26	0.000628172598364074	7.97660537799061e-06
43	1.58343804293368e-30	1.58130117420172e-30	7.47983032668683e-28	0.000606387500055748	6.30935700129953e-06
44	7.82749240021238e-32	7.81796867240133e-32	3.5824615001679e-29	0.000142810776732722	4.99567841494297e-06
45	3.04049886257737e-33	3.0381278006494e-33	1.11108500162238e-30	0.000138076962723649	3.95696222454944e-06
46	1.28931879055914e-34	1.28818199397824e-34	5.0959052753331e-32	3.03572288500415e-05	3.13770098969712e-06
47	5.15919231661428e-36	5.15473473361788e-36	1.94989180471611e-33	2.93935529881611e-05	2.48904200361721e-06
48	2.13511600648992e-37	2.13223549340645e-37	8.19026736472811e-35	6.35067961868159e-06	1.97559973003081e-06
49	1.16250556097964e-38	1.21961989509358e-38	4.21512948084921e-36	6.15726633916193e-06	1.56933552020178e-06

